Angular momentum of fission fragments

The strong deformation present immediately after scission has consequences for the angular momentum population of the fragments as well as the angular distribution of their decay radiation. We find that the usual spin-cutoff parameterization describes very well the angular momentum distribution associated with the deformation of the fragments at the scission point. Depending on the deformation, its contribution can comparable to the thermal contribution to the angular momentum of the newly formed fragments. The $M$-distribution of the angular momentum is highly polarized and gives rise to large anisotropies in the subsequent gamma cascade. We treat in detail a typical gamma cascade in a daughter nucleus, following usual model assumptions except for the anisotropy of the initial state. In principle, the observed anisotropy can provide information on the relative amounts of deformation and thermal energy present at the scission point.

==> supplementary/panda3000.8b.dat <==
jstart = 8
not 2+ final state 0
not 2+ final state 1
not 2+ final state 7
not 2+ final state 12
not 2+ final state 16
not 2+ final state 17
not 2+ final state 22
not 2+ final state 27
not 2+ final state 28
not 2+ final state 29
not 2+ final state 32
not 2+ final state 37
not 2+ final state 43
not 2+ final state 45
not 2+ final state 47
not 2+ final state 49
not 2+ final state 54
not 2+ final state 55
not 2+ final state 60
not 2+ final state 62
not 2+ final state 65
not 2+ final state 66
not 2+ final state 71
not 2+ final state 73
not 2+ final state 74
not 2+ final state 80
not 2+ final state 83
not 2+ final state 97
39 246 383 260 44
2115 3580 2095

